The Role of Magnetic Fields in the Formation of High-Mass Star-Forming Cores

Magnetic fields are often invoked as playing a primary role in star formation and in the formation of high-mass stars. We investigate the effect of magnetic fields on the formation of high-mass cores using the 3-dimensional smoothed particle magnetohydrodynamics (SPMHD) code PHANTOM. We follow the collapse of six molecular clouds of mass 1000 M$_{\odot}$, four of which are initially magnetized with mass-to-flux ratios 3, 5, 10 and 100, respectively, and two purely hydrodynamic clouds with varying initial strengths of turbulence. We then apply an in-house clump-finding algorithm to the 3D SPH data in order to quantify the differences in mass and properties of the cores across the degrees of magnetic and turbulent support. We find that although the magnetic fields cause differences in the global cloud evolution, the masses and properties of the cores which form are broadly similar across the different initial conditions. Cores initially form with masses comparable to the initial thermal Jeans mass of the clouds, and then slowly increase in mass with time. We find that regardless of initial magnetization, the fields become dynamically relevant at densities of $\rho > 1\times10^{-17}$ g cm$^{-3}$ - comparable to core densities - and channel material along the field lines, decreasing the stable magnetic Jeans mass, such that the limiting factor for fragmentation is the thermal Jeans mass. We conclude that magnetic fields are not capable of forming and supporting initially high-mass cores against fragmentation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
